LSTM for Model-Based Anomaly Detection in Cyber-Physical Systems

Anomaly detection is the task of detecting data which differs from the normal behaviour of a system in a given context. In order to approach this problem, data-driven models can be learned to predict current or future observations. Oftentimes, anomalous behaviour depends on the internal dynamics of the system and looks normal in a static context. To address this problem, the model should also operate depending on state. Long Short-Term Memory (LSTM) neural networks have been shown to be particularly useful to learn time sequences with varying length of temporal dependencies and are therefore an interesting general purpose approach to learn the behaviour of arbitrarily complex Cyber-Physical Systems. In order to perform anomaly detection, we slightly modify the standard norm 2 error to incorporate an estimate of model uncertainty. We analyse the approach on artificial and real data.

==> figures/watertank.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'watertank.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{314.66341639bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82871798)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{watertank.pdf}}%
    \put(0.68890074,0.37326102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Upper threshold}}}%
    \put(0.68634703,0.11277866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Lower Threshold}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{watertank.pdf}}%
    \put(0.7440031,0.03087713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Output}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{watertank.pdf}}%
    \put(0.026065,0.2657396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Level\\ Control}}}%
    \put(0.15246913,0.40297844){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01083464\unitlength}\raggedright \end{minipage}}}%
    \put(0.42574282,0.76292924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Input}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{watertank.pdf}}%
  \end{picture}%
\endgroup%

